Joint Bit-Partitioning and Modulation Design for Digital AirComp

For digital over-the-air computation, the ChannelComp framework has recently been proposed to design digital modulations to compute any arbitrary function over a multiple access channel. To reduce modulation design complexity while increasing computation reliability, this paper integrates a bit-partitioning procedure into ChannelComp. The key process is to partition the input bit sequence into several groups, map each group to a single modulation symbol and transmit the encoded symbol sequence across multiple time slots. With the objective to maximize a worst-case constellation distance, we develop two bit-partitioning methods. In uniform bit-partitioning, bits are evenly distributed across groups and modulation is designed via a max-min optimization, which is handled by a CCCP that solves a sequence of second-order cone programming subproblems. In importance-adaptive bit-partitioning (IABP), the bit allocation is adapted to the significance of individual bit positions, and the modulation and partitioning are jointly optimized. To keep the overall complexity manageable, simulated annealing is employed in the outer loop to update the partitioning, while a CCCP-based solver is used in the inner loop for modulation design. Numerical results show that both methods provide robust computation in noisy channels, and IABP achieves up to a 5 dB reduction in computation error compared to Sequential Modulation for AirComp, especially for product computation.

==> Data/Sim_SNR_CCP.dat <==
SNR sum6_L2 sum6_L3 sum6_L4 sum6_I2 sum6_I3 sum6_I4 
5  0.03584494 0.0200117  1.64355469e-02 0.03081846 0.02162909 9.77219802e-03 
10 0.02981757 0.01760348 1.16490436e-02 0.02359628 0.01950684 6.26078511e-03 
15 0.02343699 0.01516459 6.93258351e-03 0.0186254  0.01394498 3.71396914e-03 
20 0.01666807 0.01255999 4.19820851e-03 0.01327603 0.01053829 1.72516204e-03 
25 0.01231726  0.008938  2.21460803e-03 0.00856647 0.00676783 7.27056147e-04 
30 0.00885181 0.00596741 8.13156654e-04 0.00490041 0.00438864 2.83847012e-04 
35 0.00623076 0.00299027 2.51380657e-04 0.00287168 0.00222926 9.11905477e-05 
40 0.00387483 0.00128464 4.37769397e-05 0.00125884 0.00086611 3.69698661e-05

==> Data/Sim_SNR_max_CCP.dat <==
SNR max6_L2 max6_L3 max6_L4 max6_I2 max6_I3 max6_I4 
5  0.05181431 0.04117797 0.03923876 0.03126692 0.02739031 0.02340214 
10 0.0483898  0.03522343 0.03070927 0.02603869 0.02209936 0.01786444 
15 0.04284008 0.02681667 0.02261595 0.02118442 0.01676514 0.01389834 
20 0.03815333 0.01969067 0.01539672 0.01576391 0.01028447 0.00855612 
25 0.03283855 0.01198497 0.00867563 0.01078133 0.00642848 0.00513647 
30 0.02767133 0.00614864 0.00417851 0.00652403 0.00260304 0.00244107
35 0.02050902 0.00256774 0.00131122 0.0036781  0.00120597 0.00079565 
40 0.01497996 0.00077755 0.00040012 0.0011696  0.0002236  0.00020011

==> Data/Sim_SNR_prod_CCP.dat <==
SNR prod6_L2 prod6_L3 prod6_L4 prod6_I2 prod6_I3 prod6_I4 
5  0.00871268 0.00515617 1.72001280e-03 4.85269060e-03 2.49203596e-03 1.40734032e-03 
10 0.0084661  0.00468109 1.32442080e-03 3.59280711e-03 1.14123114e-03 1.07483581e-03 
15 0.00772501 0.00354524 8.39759564e-04 2.31036166e-03 6.59263874e-04 5.88030134e-04 
20 0.00720875 0.00304006 5.68426724e-04 9.93989089e-04 4.59068561e-04 4.28587526e-04
25 0.00576977 0.00206742 2.10550242e-04 7.35620959e-04 2.27724273e-04 1.96868561e-04 
30 0.00500137 0.00140925 8.95743534e-05 4.15544181e-04 1.38623583e-04 4.77337015e-05 
35 0.00338035 0.00110105 5.28987069e-05 2.01037177e-04 8.84540264e-05 2.01205550e-05 
40 0.00208995 0.00092596 8.62001616e-06 8.26710668e-05 6.68033139e-05 3.16166200e-06

==> Data/Sim_comparison.dat <==
SNR ReMAC_prod ChannelComp_prod SeMAC_prod bs_prod bg_prod bg_prod_CCP
5  0.05049147 0.04912135 0.03129279 0.13024393 0.02466317 0.01113005
10 0.04251792 0.04140046 0.02594963 0.09862363 0.01971983 0.00944105
15 0.03498943 0.03196694 0.02146297 0.0794746  0.01568121 0.00785918
20 0.02919069 0.02535207 0.01573006 0.06936252 0.01178993 0.00650074
25 0.01940167 0.01844016 0.01063428 0.06488506 0.00819145 0.00497054
30 0.01360252 0.01074058 0.00700338 0.05593047 0.00559273 0.00349008
35 0.00846055 0.00701687 0.00416287 0.05171415 0.0033256  0.00212381
40 0.00529954 0.00488952 0.00252787 0.05045739 0.00192756 0.00102121
